Polyhedral Specification and Code Generation of Sparse Tensor Contraction with Co-Iteration

This paper presents a code generator for sparse tensor contraction computations. It leverages a mathematical representation of loop nest computations in the sparse polyhedral framework (SPF), which extends the polyhedral model to support non-affine computations, such as arise in sparse tensors. SPF is extended to perform layout specification, optimization, and code generation of sparse tensor code: 1) we develop a polyhedral layout specification that decouples iteration spaces for layout and computation; and, 2) we develop efficient co-iteration of sparse tensors by combining polyhedra scanning over the layout of one sparse tensor with the synthesis of code to find corresponding elements in other tensors through an SMT solver. We compare the generated code with that produced by a state-of-the-art tensor compiler, TACO. We achieve on average 1.63$\times$ faster parallel performance than TACO on sparse-sparse co-iteration and describe how to improve that to 2.72$\times$ average speedup by switching the find algorithms. We also demonstrate that decoupling iteration spaces of layout and computation enables additional layout and computation combinations to be supported.

==> data/Fluorem_HV15R.dat <==
fill	taco	eigen	graphblas	dlcomp	dlhash
1.00E-05	0.0301977	3.09876	0.0390796	0.0253664	0.194353
1.78E-05	0.0385006	3.10008	0.0569149	0.0315072	0.183899
3.16E-05	0.0430236	3.09836	0.0577852	0.0322812	0.173314
5.62E-05	0.0488389	3.1	0.0581533	0.0338241	0.21766
0.0001	0.0589859	3.10063	0.059165	0.037356	0.20118
0.000177827941	0.0803091	3.11982	0.0651408	0.0450798	0.181356
0.000316227766	0.116117	3.11308	0.0739101	0.0578907	0.171063
0.0005623413252	0.17215	3.09465	0.0940941	0.078722	0.155584
0.001	0.283561	3.09795	0.0585596	0.118037	0.197664
0.00177827941	0.483068	3.11795	0.0588876	0.187564	0.180992
0.00316227766	0.816351	3.09741	0.0598804	0.302031	0.165176
0.005623413252	1.42878	3.10933	0.0618494	0.512254	0.154472
0.01	2.52163	3.10659	0.0654713	0.884017	0.202761
0.0177827941	4.45487	3.11337	0.0740602	1.5485	0.186971
0.0316227766	7.86859	3.12201	0.0877029	2.71404	0.180286
0.05623413252	13.9623	3.14686	0.106813	4.76787	0.171414
0.1	24.8978	3.15388	0.116577	8.45296	0.172535

==> data/dist.dat <==
perf	perfv	taco	eigen	graphblas
-66	0.000005943438331	0	0	0
-65	0.000007132125998	0	0	0
-64	0.000008558551197	0	0	0
-63	0.00001027026144	0	0	0
-62	0.00001232431372	0	0	0
-61	0.00001478917647	0	0	0
-60	0.00001774701176	0	0	0
-59	0.00002129641411	0	0	0
-58	0.00002555569694	0	0	0
-57	0.00003066683633	0	0	0
-56	0.00003680020359	0	0	0
-55	0.00004416024431	0	0	0
-54	0.00005299229317	0	0	0
-53	0.0000635907518	0	0	0
-52	0.00007630890216	0	0	0
-51	0.0000915706826	0	0	0
-50	0.0001098848191	0	0	0
-49	0.0001318617829	0	0	0
-48	0.0001582341395	0	0	0
-47	0.0001898809674	0	0	0
-46	0.0002278571609	0	0	0
-45	0.0002734285931	0	0	0
-44	0.0003281143117	0	0	0
-43	0.0003937371741	0	0	0
-42	0.0004724846089	0	0	0
-41	0.0005669815307	0	0	0
-40	0.0006803778368	0	0	0
-39	0.0008164534042	0	0	0
-38	0.000979744085	0	0	0
-37	0.001175692902	0	0	0
-36	0.001410831482	0	0	0
-35	0.001692997779	0	0	0
-34	0.002031597335	0	0	0
-33	0.002437916802	0	0	0
-32	0.002925500162	0	0	0
-31	0.003510600194	0	0	0
-30	0.004212720233	0	0	0
-29	0.00505526428	0	0	0
-28	0.006066317136	0	0	0
-27	0.007279580563	0	0	0
-26	0.008735496675	0	0	0
-25	0.01048259601	0	0	0
-24	0.01257911521	0	0	0
-23	0.01509493825	0	0	0
-22	0.01811392591	0	0	1
-21	0.02173671109	0	0	0
-20	0.0260840533	0	0	0
-19	0.03130086397	0	0	1
-18	0.03756103676	0	1	4
-17	0.04507324411	0	5	3
-16	0.05408789293	0	5	1
-15	0.06490547152	0	12	3
-14	0.07788656582	0	11	3
-13	0.09346387899	0	5	5
-12	0.1121566548	0	13	4
-11	0.1345879857	0	8	1
-10	0.1615055829	0	20	9
-9	0.1938066995	0	17	7
-8	0.2325680394	0	20	13
-7	0.2790816472	0	17	97
-6	0.3348979767	0	12	130
-5	0.401877572	0	21	136
-4	0.4822530864	0	19	79
-3	0.5787037037	0	22	73
-2	0.6944444444	2	20	96
-1	0.8333333333	40	30	93
0	1	530	33	112
1	1.2	538	94	111
2	1.44	380	46	116
3	1.728	279	76	125
4	2.0736	240	103	92
5	2.48832	100	118	121
6	2.985984	58	187	102
7	3.5831808	67	249	92
8	4.29981696	60	253	116
9	5.159780352	38	298	118
10	6.191736422	63	249	156
11	7.430083707	40	234	167
12	8.916100448	33	168	136
13	10.69932054	31	151	120
14	12.83918465	28	110	208
15	15.40702157	21	79	92
16	18.48842589	37	42	74
17	22.18611107	26	29	49
18	26.62333328	30	29	11
19	31.94799994	19	27	1
20	38.33759992	34	17	0
21	46.00511991	16	6	0
22	55.20614389	17	9	0
23	66.24737267	13	4	0
24	79.4968472	14	3	0
25	95.39621664	10	4	0
26	114.47546	9	1	0
27	137.370552	12	1	0
28	164.8446624	6	0	0
29	197.8135948	8	0	0
30	237.3763138	9	0	0
31	284.8515766	11	0	0
32	341.8218919	7	0	0
33	410.1862702	6	0	0
34	492.2235243	4	0	0
35	590.6682292	7	0	0
36	708.801875	2	0	0
37	850.56225	5	0	0
38	1020.6747	4	0	0
39	1224.80964	5	0	0
40	1469.771568	4	0	0
41	1763.725882	2	0	0
42	2116.471058	4	0	0
43	2539.765269	3	0	0
44	3047.718323	2	0	0
45	3657.261988	2	0	0
46	4388.714386	1	0	0
47	5266.457263	1	0	0
48	6319.748715	0	0	0
49	7583.698458	0	0	0
50	9100.43815	0	0	0
51	10920.52578	0	0	0
52	13104.63094	0	0	0
53	15725.55712	0	0	0

==> data/disthash.dat <==
perf	perfv	taco	eigen	graphblas
-66	0.000005943438331	0	0	0
-65	0.000007132125998	0	0	0
-64	0.000008558551197	0	0	0
-63	0.00001027026144	0	0	0
-62	0.00001232431372	0	0	0
-61	0.00001478917647	0	0	0
-60	0.00001774701176	0	0	0
-59	0.00002129641411	0	0	0
-58	0.00002555569694	0	0	0
-57	0.00003066683633	0	0	0
-56	0.00003680020359	0	0	0
-55	0.00004416024431	0	0	0
-54	0.00005299229317	0	0	0
-53	0.0000635907518	0	0	0
-52	0.00007630890216	0	0	0
-51	0.0000915706826	0	0	0
-50	0.0001098848191	0	0	0
-49	0.0001318617829	0	0	0
-48	0.0001582341395	0	0	0
-47	0.0001898809674	0	0	0
-46	0.0002278571609	0	0	0
-45	0.0002734285931	0	0	0
-44	0.0003281143117	0	0	0
-43	0.0003937371741	0	0	0
-42	0.0004724846089	0	0	0
-41	0.0005669815307	0	0	0
-40	0.0006803778368	0	0	0
-39	0.0008164534042	0	0	0
-38	0.000979744085	0	0	0
-37	0.001175692902	0	0	0
-36	0.001410831482	0	0	0
-35	0.001692997779	0	0	0
-34	0.002031597335	0	0	0
-33	0.002437916802	0	0	0
-32	0.002925500162	0	0	0
-31	0.003510600194	0	0	0
-30	0.004212720233	0	0	1
-29	0.00505526428	0	0	0
-28	0.006066317136	0	0	0
-27	0.007279580563	0	0	0
-26	0.008735496675	0	0	0
-25	0.01048259601	0	0	1
-24	0.01257911521	0	0	0
-23	0.01509493825	0	0	1
-22	0.01811392591	0	0	0
-21	0.02173671109	0	0	1
-20	0.0260840533	0	0	1
-19	0.03130086397	0	0	3
-18	0.03756103676	0	3	5
-17	0.04507324411	0	4	3
-16	0.05408789293	0	5	2
-15	0.06490547152	0	11	6
-14	0.07788656582	0	11	2
-13	0.09346387899	0	6	10
-12	0.1121566548	0	14	12
-11	0.1345879857	0	7	8
-10	0.1615055829	2	22	15
-9	0.1938066995	8	20	24
-8	0.2325680394	22	20	47
-7	0.2790816472	62	18	142
-6	0.3348979767	103	24	158
-5	0.401877572	189	33	133
-4	0.4822530864	354	42	121
-3	0.5787037037	332	55	115
-2	0.6944444444	268	72	120
-1	0.8333333333	196	121	103
0	1	231	86	154
1	1.2	97	123	130
2	1.44	69	130	109
3	1.728	67	174	111
4	2.0736	52	266	143
5	2.48832	57	186	195
6	2.985984	58	246	145
7	3.5831808	67	238	104
8	4.29981696	60	194	131
9	5.159780352	38	132	199
10	6.191736422	63	120	106
11	7.430083707	40	129	96
12	8.916100448	33	104	85
13	10.69932054	31	84	55
14	12.83918465	28	63	30
15	15.40702157	21	48	21
16	18.48842589	37	23	21
17	22.18611107	26	20	6
18	26.62333328	30	11	2
19	31.94799994	19	9	1
20	38.33759992	34	4	0
21	46.00511991	16	0	0
22	55.20614389	17	0	0
23	66.24737267	13	0	0
24	79.4968472	14	0	0
25	95.39621664	10	0	0
26	114.47546	9	0	0
27	137.370552	12	0	0
28	164.8446624	6	0	0
29	197.8135948	8	0	0
30	237.3763138	9	0	0
31	284.8515766	11	0	0
32	341.8218919	7	0	0
33	410.1862702	6	0	0
34	492.2235243	4	0	0
35	590.6682292	7	0	0
36	708.801875	2	0	0
37	850.56225	5	0	0
38	1020.6747	4	0	0
39	1224.80964	5	0	0
40	1469.771568	4	0	0
41	1763.725882	2	0	0
42	2116.471058	4	0	0
43	2539.765269	3	0	0
44	3047.718323	2	0	0
45	3657.261988	2	0	0
46	4388.714386	1	0	0
47	5266.457263	1	0	0
48	6319.748715	0	0	0
49	7583.698458	0	0	0
50	9100.43815	0	0	0
51	10920.52578	0	0	0
52	13104.63094	0	0	0
53	15725.55712	0	0	0

==> data/distseq.dat <==
perf	perfv	taco	eigen	graphblas
-66	0.000005943438331	0	0	0
-65	0.000007132125998	0	0	0
-64	0.000008558551197	0	0	0
-63	0.00001027026144	0	0	0
-62	0.00001232431372	0	0	0
-61	0.00001478917647	0	0	0
-60	0.00001774701176	0	0	0
-59	0.00002129641411	0	0	0
-58	0.00002555569694	0	0	1
-57	0.00003066683633	0	0	1
-56	0.00003680020359	0	0	0
-55	0.00004416024431	0	0	2
-54	0.00005299229317	0	0	0
-53	0.0000635907518	0	0	0
-52	0.00007630890216	0	0	0
-51	0.0000915706826	0	0	0
-50	0.0001098848191	0	0	1
-49	0.0001318617829	0	0	0
-48	0.0001582341395	0	0	1
-47	0.0001898809674	0	0	1
-46	0.0002278571609	0	0	2
-45	0.0002734285931	0	0	1
-44	0.0003281143117	0	0	1
-43	0.0003937371741	0	0	0
-42	0.0004724846089	0	0	1
-41	0.0005669815307	0	1	0
-40	0.0006803778368	0	1	0
-39	0.0008164534042	0	1	2
-38	0.000979744085	0	2	3
-37	0.001175692902	0	0	2
-36	0.001410831482	0	1	6
-35	0.001692997779	0	0	7
-34	0.002031597335	0	0	8
-33	0.002437916802	0	0	3
-32	0.002925500162	0	2	2
-31	0.003510600194	0	1	9
-30	0.004212720233	0	0	10
-29	0.00505526428	0	1	7
-28	0.006066317136	0	1	4
-27	0.007279580563	0	0	5
-26	0.008735496675	0	0	8
-25	0.01048259601	0	2	4
-24	0.01257911521	0	0	12
-23	0.01509493825	0	3	16
-22	0.01811392591	0	3	14
-21	0.02173671109	0	3	5
-20	0.0260840533	0	5	13
-19	0.03130086397	0	4	10
-18	0.03756103676	0	5	14
-17	0.04507324411	0	13	17
-16	0.05408789293	0	14	13
-15	0.06490547152	0	19	24
-14	0.07788656582	0	16	15
-13	0.09346387899	0	9	20
-12	0.1121566548	0	22	25
-11	0.1345879857	0	19	28
-10	0.1615055829	0	29	33
-9	0.1938066995	0	30	30
-8	0.2325680394	0	38	28
-7	0.2790816472	0	24	122
-6	0.3348979767	0	24	97
-5	0.401877572	0	40	108
-4	0.4822530864	0	36	48
-3	0.5787037037	0	60	45
-2	0.6944444444	2	49	69
-1	0.8333333333	49	64	96
0	1	526	78	82
1	1.2	533	163	93
2	1.44	381	87	106
3	1.728	290	131	114
4	2.0736	301	113	85
5	2.48832	367	146	81
6	2.985984	429	186	78
7	3.5831808	0	184	81
8	4.29981696	0	216	111
9	5.159780352	0	261	105
10	6.191736422	0	183	142
11	7.430083707	0	153	157
12	8.916100448	0	109	121
13	10.69932054	0	95	112
14	12.83918465	0	64	202
15	15.40702157	0	45	90
16	18.48842589	0	27	69
17	22.18611107	0	16	46
18	26.62333328	0	18	9
19	31.94799994	0	19	0
20	38.33759992	0	14	0
21	46.00511991	0	6	0
22	55.20614389	0	9	0
23	66.24737267	0	4	0
24	79.4968472	0	3	0
25	95.39621664	0	4	0
26	114.47546	0	1	0
27	137.370552	0	1	0
28	164.8446624	0	0	0
29	197.8135948	0	0	0
30	237.3763138	0	0	0
31	284.8515766	0	0	0
32	341.8218919	0	0	0
33	410.1862702	0	0	0
34	492.2235243	0	0	0
35	590.6682292	0	0	0
36	708.801875	0	0	0
37	850.56225	0	0	0
38	1020.6747	0	0	0
39	1224.80964	0	0	0
40	1469.771568	0	0	0
41	1763.725882	0	0	0
42	2116.471058	0	0	0
43	2539.765269	0	0	0
44	3047.718323	0	0	0
45	3657.261988	0	0	0
46	4388.714386	0	0	0
47	5266.457263	0	0	0
48	6319.748715	0	0	0
49	7583.698458	0	0	0
50	9100.43815	0	0	0
51	10920.52578	0	0	0
52	13104.63094	0	0	0
53	15725.55712	0	0	0

==> data/spmvdist.dat <==
n	speedup	taco	mkl	mklie	eigen
-19	0.03130086397	0	0	0	8
-18	0.03756103676	0	0	0	7
-17	0.04507324411	0	0	0	15
-16	0.05408789293	0	0	0	9
-15	0.06490547152	0	0	0	20
-14	0.07788656582	0	0	1	10
-13	0.09346387899	0	3	9	22
-12	0.1121566548	0	7	8	23
-11	0.1345879857	0	11	18	25
-10	0.1615055829	0	17	18	17
-9	0.1938066995	0	18	22	22
-8	0.2325680394	0	23	34	31
-7	0.2790816472	0	35	42	23
-6	0.3348979767	0	31	47	35
-5	0.401877572	0	45	103	26
-4	0.4822530864	0	70	184	50
-3	0.5787037037	0	171	291	97
-2	0.6944444444	1	215	447	58
-1	0.8333333333	236	330	843	60
0	1	2574	354	656	222
1	1.2	31	388	73	244
2	1.44	0	528	20	176
3	1.728	0	556	9	208
4	2.0736	0	28	8	258
5	2.48832	0	8	6	511
6	2.985984	0	2	0	458
7	3.5831808	0	2	3	174
8	4.29981696	0	0	0	20
9	5.159780352	0	0	0	5
10	6.191736422	0	0	0	1
11	7.430083707	0	0	0	6
12	8.916100448	0	0	0	1

==> data/taco.dat <==
log	min	max	avg	stdev	devm	devp	logv
0	0.8726908646	1.411164093	1.036935333	1.127230775	0.9198962236	1.168865419	1
-1	0.8804225477	1.563348416	1.094481662	1.122621465	0.9749338454	1.228688606	0.1
-2	0.6411128443	2.288135593	1.202983972	1.197887306	1.004254713	1.441039229	0.01
-3	0.893633047	25.12028489	1.876615204	1.418757334	1.322717535	2.662461585	0.001
-4	1.327127896	131.0983038	6.692007036	2.24889383	2.975688291	15.04961333	0.0001
-5	3.710720462	1053.330485	56.29522237	2.51798001	22.35729519	141.7502446	0.00001
-6	9.200959498	2064.289414	396.6059741	2.541495167	156.0522244	1007.972167	0.000001
-7	1097.787537	5213.668467	2119.883734	1.595740224	1328.464184	3382.783743	0.0000001
-8	1306.046705	3927.142062	2172.112366	1.742263289	1246.718782	3784.391635	0.00000001
